Endowing phase-field fracture models with custom strength criteria

By now, several approaches have been proposed to endow phase-field fracture models with the ability to describe crack nucleation under multiaxial stress states. These include techniques for splitting the free energy, direct modifications of the phase-field driving or resisting forces, and the introduction of additional internal variables, such as plastic strains or other nonlinear strains. In this paper, we propose a fundamentally different strategy for incorporating arbitrary elastic domains into phase-field fracture models, formulated within the energetic framework of generalized standard materials. The proposed approach relies on letting the dissipation potential depend on the current state of the material. In this way, the elastic degradation and the strength criterion remain two distinct and independently controllable aspects of the material response, while the governing equations directly descend from a local stability condition and energy balance. Simple yet representative models are presented and thoroughly discussed to demonstrate the effectiveness of the proposed methodology. The resulting evolution of the elastic domain is investigated in both strain and stress spaces under proportional and non-proportional loading paths, with the latter highlighting the path dependence of the dissipated work. Moreover, numerical simulations demonstrate a range of crack nucleation processes under multiaxial loading conditions for various analytical strength surfaces. The present work paves the way for future developments and applications in several directions, including crack propagation studies and dedicated numerical solution strategies.

==> images/M1-0.pdf_tex <==
%% Creator: Inkscape 1.1.1 (3bf5ae0d25, 2021-09-20), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'M1-0.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{198.82773332bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.71486399)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{M1-0.pdf}}%
    \put(0.94196011,0.37923288){\color[rgb]{0,0.23529412,0.44313725}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\sepsvtilde$\end{tabular}}}}%
    \put(0.69959471,0.3146616){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.51425668,0.1293233){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.30040449,0.3146616){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}-1\end{tabular}}}}%
    \put(0.48574299,0.55702706){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{M1-0.pdf}}%
    \put(0.52096884,0.68533819){\color[rgb]{0,0.23529412,0.44313725}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\sepsdtilde$\end{tabular}}}}%
    \put(0.52180089,0.00101217){\color[rgb]{0.50980392,0.14117647,0.2}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\sstrdtilde$\end{tabular}}}}%
    \put(0.08659329,0.65682461){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\sdam=0$\end{tabular}}}}%
    \put(0.34317501,0.4999999){\color[rgb]{0,0.23529412,0.44313725}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$\Rm(0)$\end{tabular}}}}%
    \put(0.34317502,0.18635047){\color[rgb]{0.50980392,0.14117647,0.2}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$\Rm^*(0)$\end{tabular}}}}%
    \put(0.94196011,0.31497747){\color[rgb]{0.50980392,0.14117647,0.2}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\sstrhtilde$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> images/M1-2.pdf_tex <==
%% Creator: Inkscape 1.1.1 (3bf5ae0d25, 2021-09-20), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'M1-2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{198.82773332bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.71486399)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{M1-2.pdf}}%
    \put(0.94196,0.37168867){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\sepsvtilde$\end{tabular}}}}%
    \put(0.78513572,0.3146615){\color[rgb]{0,0.23529412,0.44313725}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\sepsvbar^{\mathsmaller{+}}(\sdam)$\end{tabular}}}}%
    \put(0.51425667,0.12932342){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.21176766,0.3146615){\color[rgb]{0,0.23529412,0.44313725}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\sepsvbar^{\mathsmaller{-}}(\sdam)$\end{tabular}}}}%
    \put(0.48574298,0.55702697){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{M1-2.pdf}}%
    \put(0.52096837,0.68533799){\color[rgb]{0,0.23529412,0.44313725}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\sepsdtilde$\end{tabular}}}}%
    \put(0.5218009,0.00101229){\color[rgb]{0.50980392,0.14117647,0.2}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\sstrdtilde$\end{tabular}}}}%
    \put(0.08659369,0.65682473){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\sdam \ne 0$\end{tabular}}}}%
    \put(0.23001122,0.4999998){\color[rgb]{0,0.23529412,0.44313725}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$\Rm(\sdam)$\end{tabular}}}}%
    \put(0.37168908,0.15783701){\color[rgb]{0.50980392,0.14117647,0.2}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$\Rm^*(\sdam)$\end{tabular}}}}%
    \put(0.61405444,0.37923301){\color[rgb]{0.50980392,0.14117647,0.2}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\sstrhbar^{\mathsmaller{+}}(\sdam)$\end{tabular}}}}%
    \put(0.38594598,0.37923301){\color[rgb]{0.50980392,0.14117647,0.2}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\sstrhbar^{\mathsmaller{-}}(\sdam)$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> images/M2-0.pdf_tex <==
%% Creator: Inkscape 1.1.1 (3bf5ae0d25, 2021-09-20), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'M2-0.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{156.30802665bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.09067464)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{M2-0.pdf}}%
    \put(0.98057722,0.57306826){\color[rgb]{0,0.23529412,0.44313725}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\sepsvtilde$\end{tabular}}}}%
    \put(0.79922738,0.49093217){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.88990251,0.69041728){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$b$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{M2-0.pdf}}%
    \put(0.57201069,0.96244204){\color[rgb]{0,0.23529412,0.44313725}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\sepsdtilde$\end{tabular}}}}%
    \put(0.573069,0.00128726){\color[rgb]{0.50980392,0.14117647,0.2}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\sstrdtilde$\end{tabular}}}}%
    \put(0.11014936,1.01684724){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\sdam=0$\end{tabular}}}}%
    \put(0.98057722,0.49133399){\color[rgb]{0.50980392,0.14117647,0.2}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\sstrhtilde$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{M2-0.pdf}}%
    \put(0.52720256,0.74164842){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}1\end{tabular}}}}%
    \put(0.56347269,0.32235201){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.29144731,0.49093217){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}-1\end{tabular}}}}%
    \put(0.43652716,0.49093217){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$c$\end{tabular}}}}%
    \put(0.26371574,0.14636718){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$a^\mathsmaller{-}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{M2-0.pdf}}%
    \put(0.6541474,0.14636718){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$a^\mathsmaller{+}$\end{tabular}}}}%
    \put(0.23704205,0.25517696){\color[rgb]{0.50980392,0.14117647,0.2}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$\Rm^*(0)$\end{tabular}}}}%
    \put(0.14636733,0.74482186){\color[rgb]{0,0.23529412,0.44313725}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$\Rm(0)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{M2-0.pdf}}%
    \put(0.88990251,0.36398733){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$b$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> images/M2-2.pdf_tex <==
%% Creator: Inkscape 1.1.1 (3bf5ae0d25, 2021-09-20), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'M2-2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{170.48121174bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.99999994)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{M2-2.pdf}}%
    \put(0.89905561,0.66627337){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$b\epsilon(\sdam)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{M2-2.pdf}}%
    \put(0.89905561,0.38360842){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$b\,\varsigma(\sdam)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{M2-2.pdf}}%
    \put(0.98219157,0.52542549){\color[rgb]{0,0.23529412,0.44313725}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\sepsvtilde$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{M2-2.pdf}}%
    \put(0.59976397,0.96556462){\color[rgb]{0,0.23529412,0.44313725}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\sepsdtilde$\end{tabular}}}}%
    \put(0.6085626,0.08431666){\color[rgb]{0.50980392,0.14117647,0.2}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\sstrdtilde$\end{tabular}}}}%
    \put(0.100992,0.93231024){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\sdam\ne 0$\end{tabular}}}}%
    \put(0.98219157,0.45048635){\color[rgb]{0.50980392,0.14117647,0.2}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\sstrhtilde$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{M2-2.pdf}}%
    \put(0.50782848,0.45011796){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$c(\sdam)$\end{tabular}}}}%
    \put(0.40903515,0.30144202){\color[rgb]{0.50980392,0.14117647,0.2}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$\Rm^*(\sdam)$\end{tabular}}}}%
    \put(0.15082684,0.78266436){\color[rgb]{0,0.23529412,0.44313725}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$\Rm(\sdam)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{M2-2.pdf}}%
    \put(0.48570194,0.525426){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$c^*(\sdam)$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> images/M3-0.pdf_tex <==
%% Creator: Inkscape 1.1.1 (3bf5ae0d25, 2021-09-20), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'M3-0.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{156.30802665bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.09067464)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{M3-0.pdf}}%
    \put(0.98057721,0.5730685){\color[rgb]{0,0.23529412,0.44313725}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\sepsvtilde$\end{tabular}}}}%
    \put(0.61787712,0.49093248){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.8899025,0.61787719){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$b$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{M3-0.pdf}}%
    \put(0.39066056,0.96244214){\color[rgb]{0,0.23529412,0.44313725}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\sepsdtilde$\end{tabular}}}}%
    \put(0.39171901,0.00128755){\color[rgb]{0.50980392,0.14117647,0.2}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\sstrdtilde$\end{tabular}}}}%
    \put(0.11014935,1.01684741){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\sdam=0$\end{tabular}}}}%
    \put(0.98057721,0.49133428){\color[rgb]{0.50980392,0.14117647,0.2}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\sstrhtilde$\end{tabular}}}}%
    \put(0.34585243,0.79922716){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}1\end{tabular}}}}%
    \put(0.38212257,0.25517724){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.11009719,0.49093248){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}-1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{M3-0.pdf}}%
    \put(0.8899025,0.43652721){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$b$\end{tabular}}}}%
    \put(0.7810921,0.49093248){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$a$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{M3-0.pdf}}%
    \put(0.03022016,0.74482217){\color[rgb]{0,0.23529412,0.44313725}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\Rm(0)$\end{tabular}}}}%
    \put(0.03755748,0.30958223){\color[rgb]{0.50980392,0.14117647,0.2}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\Rm^*(0)$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> images/M3-2.pdf_tex <==
%% Creator: Inkscape 1.1.1 (3bf5ae0d25, 2021-09-20), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'M3-2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{170.48121174bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.99999994)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{M3-2.pdf}}%
    \put(0.40023651,0.75820851){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$b\,\epsilon(\sdam)$\end{tabular}}}}%
    \put(0.94893782,0.45011825){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$a\,\epsilon(\sdam)$\end{tabular}}}}%
    \put(0.36698175,0.40023604){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$b\,\varsigma(\sdam)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{M3-2.pdf}}%
    \put(0.89910304,0.93231053){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\sdam\ne 0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{M3-2.pdf}}%
    \put(0.98219271,0.52542578){\color[rgb]{0,0.23529412,0.44313725}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\sepsvtilde$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{M3-2.pdf}}%
    \put(0.40903514,0.94893734){\color[rgb]{0,0.23529412,0.44313725}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\sepsdtilde$\end{tabular}}}}%
    \put(0.40903514,0.00118061){\color[rgb]{0.50980392,0.14117647,0.2}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\sstrdtilde$\end{tabular}}}}%
    \put(0.98219271,0.45048664){\color[rgb]{0.50980392,0.14117647,0.2}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\sstrhtilde$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{M3-2.pdf}}%
    \put(0.08431743,0.58313681){\color[rgb]{0,0.23529412,0.44313725}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\Rm(\sdam)$\end{tabular}}}}%
    \put(0.08431743,0.38360872){\color[rgb]{0.50980392,0.14117647,0.2}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\Rm^*(\sdam)$\end{tabular}}}}%
    \put(0.63301874,0.52542578){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$a\,\varsigma(\sdam)$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> images/M5-0.pdf_tex <==
%% Creator: Inkscape 1.1.1 (3bf5ae0d25, 2021-09-20), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'M5-0.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{156.30801584bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.03626993)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{M5-0.pdf}}%
    \put(0.98057742,0.51866379){\color[rgb]{0,0.23529412,0.44313725}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\sepsvtilde$\end{tabular}}}}%
    \put(0.79922743,0.43652776){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.8899027,0.63601275){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$b$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{M5-0.pdf}}%
    \put(0.57201059,0.90803745){\color[rgb]{0,0.23529412,0.44313725}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\sepsdtilde$\end{tabular}}}}%
    \put(0.57306903,0.01942252){\color[rgb]{0.50980392,0.14117647,0.2}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\sstrdtilde$\end{tabular}}}}%
    \put(0.11014937,0.96244273){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\sdam=0$\end{tabular}}}}%
    \put(0.98057742,0.43692956){\color[rgb]{0.50980392,0.14117647,0.2}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\sstrhtilde$\end{tabular}}}}%
    \put(0.52720259,0.68724407){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}1\end{tabular}}}}%
    \put(0.56347273,0.26794749){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.29144747,0.43652776){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}-1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{M5-0.pdf}}%
    \put(0.63606447,0.09196279){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$a$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{M5-0.pdf}}%
    \put(0.8899027,0.30958277){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$b$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{M5-0.pdf}}%
    \put(0.07382707,0.27331278){\color[rgb]{0.50980392,0.14117647,0.2}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\Rm^*(0)$\end{tabular}}}}%
    \put(0.07382707,0.67228247){\color[rgb]{0,0.23529412,0.44313725}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\Rm(0)$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> images/M5-2.pdf_tex <==
%% Creator: Inkscape 1.1.1 (3bf5ae0d25, 2021-09-20), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'M5-2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{170.48115768bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.95011847)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{M5-2.pdf}}%
    \put(0.81591899,0.40023636){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$a\,\epsilon(\sdam)$\end{tabular}}}}%
    \put(0.66627357,0.47554417){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$a\,\varsigma(\sdam)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{M5-2.pdf}}%
    \put(0.10099195,0.88242905){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\sdam\ne 0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{M5-2.pdf}}%
    \put(0.96556542,0.47554417){\color[rgb]{0,0.23529412,0.44313725}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\sepsvtilde$\end{tabular}}}}%
    \put(0.84917389,0.59976401){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$b\,\epsilon(\sdam)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{M5-2.pdf}}%
    \put(0.55771085,0.83254682){\color[rgb]{0,0.23529412,0.44313725}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\sepsdtilde$\end{tabular}}}}%
    \put(0.55868054,0.01780762){\color[rgb]{0.50980392,0.14117647,0.2}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\sstrdtilde$\end{tabular}}}}%
    \put(0.96556542,0.400605){\color[rgb]{0.50980392,0.14117647,0.2}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\sstrhtilde$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{M5-2.pdf}}%
    \put(0.84917389,0.33372706){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$b\,\varsigma(\sdam)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{M5-2.pdf}}%
    \put(0.10094374,0.30047215){\color[rgb]{0.50980392,0.14117647,0.2}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\Rm^*(\sdam)$\end{tabular}}}}%
    \put(0.10094374,0.61639133){\color[rgb]{0,0.23529412,0.44313725}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\Rm(\sdam)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{M5-2.pdf}}%
  \end{picture}%
\endgroup%


==> images/domain-HR.pdf_tex <==
%% Creator: Inkscape 1.1.1 (3bf5ae0d25, 2021-09-20), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'domain-HR.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{170.56177094bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.05982974)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{domain-HR.pdf}}%
    \put(0.50004758,0.0597405){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$D$\end{tabular}}}}%
    \put(0.2282416,0.61078628){\color[rgb]{0.44705882,0.4627451,0.48235294}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$\bdomainD$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{domain-HR.pdf}}%
    \put(0.71605322,0.94231353){\color[rgb]{0,0.41176471,0.57254902}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\bar{\vdisp}_t = t\, \vect{\epsilon}\,\vpos$\end{tabular}}}}%
    \put(0.3905672,0.45250447){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\domain$\end{tabular}}}}%
    \put(0.94877318,0.5863417){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$x$\end{tabular}}}}%
    \put(0.53328677,1.00773581){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$y$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{domain-HR.pdf}}%
  \end{picture}%
\endgroup%


==> images/elastic_domain.pdf_tex <==
%% Creator: Inkscape 1.1.1 (3bf5ae0d25, 2021-09-20), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'elastic_domain.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{213.00089678bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.50094492)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{elastic_domain.pdf}}%
    \put(0.22510378,0.11490477){\color[rgb]{0.30196078,0.32156863,0.34509804}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\Rm(\sdam)$\end{tabular}}}}%
    \put(0.96162613,0.07580317){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\sepsv$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{elastic_domain.pdf}}%
    \put(0.57754103,0.07623753){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\vartheta$\end{tabular}}}}%
    \put(0.65107471,0.26497884){\color[rgb]{0.50980392,0.14117647,0.2}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\Gc(\vartheta)$\end{tabular}}}}%
    \put(0.51951855,0.47504716){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\sepsd$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{elastic_domain.pdf}}%
    \put(0.34301929,0.30450657){\color[rgb]{0.30196078,0.32156863,0.34509804}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$\partial\Rm(\sdam)$\end{tabular}}}}%
    \put(0.12635273,0.02106854){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\sepsvbar^{\mathsmaller{-}}(\sdam)$\end{tabular}}}}%
    \put(0.87621085,0.02106854){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\sepsvbar^{\mathsmaller{+}}(\sdam)$\end{tabular}}}}%
    \put(0.48990583,0.39775675){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$\sepsdbar(\sdam)$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> images/fig_DED.pdf_tex <==
%% Creator: Inkscape 1.1.1 (3bf5ae0d25, 2021-09-20), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_DED.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{127.96155915bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.88923822)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.35471766,0.17879088){\color[rgb]{0.50980392,0.14117647,0.2}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}\footnotesize$\dfrac{\kappa^{\mathsmaller{+}}(\sdam)}{\kappa}$\end{tabular}}}}%
    \put(0.90981802,0.13448674){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\sdam$\end{tabular}}}}%
    \put(0.77690392,0.0458772){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0.09147426,0.64398986){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_DED.pdf}}%
    \put(0.59968543,0.36773165){\color[rgb]{0,0.39215686,0.4}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\footnotesize$\dfrac{\mu(\sdam)}{\mu}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_DED.pdf}}%
    \put(0.77690393,0.62183745){\color[rgb]{0,0.23529412,0.44313725}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}\footnotesize$\dfrac{\kappa^{\mathsmaller{-}}(\sdam)}{\kappa}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig_DED.pdf}}%
  \end{picture}%
\endgroup%


==> images/fig_FED.pdf_tex <==
%% Creator: Inkscape 1.1.1 (3bf5ae0d25, 2021-09-20), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_FED.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{127.96155915bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.88923822)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.2452483,0.55538099){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\footnotesize$\dfrac{\kappa^{\mathsmaller{\pm}}(\sdam)}{\kappa}=\dfrac{\mu(\sdam)}{\mu}=$\end{tabular}}}}%
    \put(0.90981798,0.13448679){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\sdam$\end{tabular}}}}%
    \put(0.77690396,0.04587717){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0.09147426,0.6439902){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_FED.pdf}}%
    \put(0.40031457,0.42246689){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\footnotesize$=g(\sdam)=(1-\sdam)^2$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> images/fig_PED.pdf_tex <==
%% Creator: Inkscape 1.1.1 (3bf5ae0d25, 2021-09-20), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_PED.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{127.96155915bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.88923822)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.26740055,0.46677147){\color[rgb]{0.50980392,0.14117647,0.2}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\footnotesize$\dfrac{\kappa^{\mathsmaller{-}}(\sdam)}{\kappa}=\dfrac{\mu(\sdam)}{\mu}$\end{tabular}}}}%
    \put(0.90981806,0.13448698){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\sdam$\end{tabular}}}}%
    \put(0.77690396,0.04587735){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0.09147421,0.64399005){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_PED.pdf}}%
    \put(0.77690396,0.732599){\color[rgb]{0,0.23529412,0.44313725}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}\footnotesize$\dfrac{\kappa^{\mathsmaller{-}}(\sdam)}{\kappa}=1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_PED.pdf}}%
    \put(0.44461912,0.3338572){\color[rgb]{0.50980392,0.14117647,0.2}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\footnotesize$=g(\sdam)=(1-\sdam)^2$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> images/loading-HR.pdf_tex <==
%% Creator: Inkscape 1.1.1 (3bf5ae0d25, 2021-09-20), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'loading-HR.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{213.00089678bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.58827968)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{loading-HR.pdf}}%
    \put(0.58458326,0.10119053){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\vartheta$\end{tabular}}}}%
    \put(0.77991452,0.10075596){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\sepsv$\end{tabular}}}}%
    \put(0.51247634,0.35028358){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\sepss$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{loading-HR.pdf}}%
    \put(0.69867945,0.19458692){\color[rgb]{0.44705882,0.4627451,0.48235294}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\footnotesize loading \\\footnotesize direction\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{loading-HR.pdf}}%
    \put(0.94914965,0.0134213){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\vartheta=0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{loading-HR.pdf}}%
    \put(0.06332655,0.0134213){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$\vartheta=\pi$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{loading-HR.pdf}}%
    \put(0.41266517,0.56238206){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\vartheta=\pi/2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{loading-HR.pdf}}%
    \put(0.76200399,0.37523634){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\vartheta=\pi/4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{loading-HR.pdf}}%
    \put(0.17561422,0.31285464){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$\vartheta=3\pi/4$\end{tabular}}}}%
    \put(0.49999986,0.48752377){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\simeq$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{loading-HR.pdf}}%
  \end{picture}%
\endgroup%

